Impulse Response Estimation via Laguerre-Fourier Expansion

The empirical transfer function estimate (ETFE) is a widely used method for system identification of linear time-invariant (LTI) systems in engineering disciplines such as acoustics, audio engineering, seismography, and tomography. However, ETFE suffers from numerical limitations when the excitation signal is band-limited or vanishes at certain frequencies, which is a common physical constraint of the excitation in practice. In such cases, division in the frequency domain becomes heavily ill-conditioned, and small measurement disturbances or numerical inaccuracies can degrade the solution. This paper presents L-ETFE, a generalization of ETFE based on Laguerre-Fourier expansions that addresses these limitations. After a suitable transformation, the method can yield a well-conditioned circulant problem even when the original ETFE system is ill-conditioned. Solving this problem via classical ETFE yields the discrete Laguerre-Fourier coefficients of the system's transfer function. The desired impulse response (IR) of the system-to-be-identified can then be recovered by a subsequent transformation pipeline. We derive novel and efficient algorithms for performing these transformations and analyse the conditioning of the transformed problem, explicitly characterizing its dependence on the input and a parameter used in the Laguerre-Fourier expansion. We evaluate the method on two simulated discrete-time LTI systems of varying complexity. The experiments demonstrate accurate IR recovery for spectral-zero and band-limited excitation, where standard ETFE fails.

==> data/exp1_scalars.csv <==
method,runtime_s,cond_num,a_re,a_im,a_tex
etfe,0.001068125,368.9381231,NaN,NaN,--
lag_a1,7.069944208,368.9381231,0,0,0.0 + 0.0 \iu
lag_a2,7.140011208,407.7931927,0.3,0.2,0.3 + 0.2 \iu


==> data/exp2_scalars.csv <==
method,runtime_s,cond_num,a_re,a_im,a_tex
etfe,0.00012725,2.839262972e+15,NaN,NaN,--
lag_a1,6.897306417,4517.156781,0,0.1,0.0 + 0.1 \iu
lag_a2,7.154300042,4581.719244,0.3,0.2,0.3 + 0.2 \iu
lag_a3,7.014714625,4617.606,0.9686888555,0.05041727145,0.97 \cdot \eu^{\iu 0.052}


==> data/exp3_convergence.csv <==
N,relative_tail_h2,abs_c_exact_last
2,0.9962286718,0.2827934622
150,0.2257231683,0.1574526025
225,0.1364765031,0.08759450464
300,0.06087243533,0.05388275748


==> data/exp3_scalars.csv <==
method,runtime_s,cond_num,a_re,a_im,a_tex
lag,6.90202075,1.004661664,0.9686888555,0.05041727145,0.97 \cdot \eu^{\iu 0.052}

